A Unified Approach to Extract Interpretable Rules from Tree Ensembles via Integer Programming

Tree ensembles are very popular machine learning models, known for their effectiveness in supervised classification and regression tasks. Their performance derives from aggregating predictions of multiple decision trees, which are renowned for their interpretability properties. However, tree ensemble models do not reliably exhibit interpretable output. Our work aims to extract an optimized list of rules from a trained tree ensemble, providing the user with a condensed, interpretable model that retains most of the predictive power of the full model. Our approach consists of solving a set partitioning problem formulated through Integer Programming. The proposed method works with either tabular or time series data, for both classification and regression tasks, and its flexible formulation can include any arbitrary loss or regularization functions. Our extensive computational experiments offer statistically significant evidence that our method is competitive with other rule extraction methods in terms of predictive performance and fidelity towards the tree ensemble. Moreover, we empirically show that the proposed method effectively extracts interpretable rules from tree ensemble that are designed for time series data.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> shapelet.txt <==
56 -5.7080094
57 -3.9797672
58 -2.357242
59 -1.1667772
60 -0.50949363
61 -0.26128864
62 -0.15097531
63 -0.11420419
64 -0.054451139
65 -0.026872806
66 -0.0084872505
67 0.037476637
68 0.11101886
69 0.17996469
70 0.28108525
71 0.36841664
72 0.49711552
73 0.66718191
74 0.93377246
75 1.2095558
76 1.5404958
77 1.8530502
78 2.1793939
79 2.4367917
80 2.5792797
81 2.5471049
82 2.3034964
83 1.8116827
84 1.2279413
85 0.69016385
86 0.32245274
87 0.092633305
88 -0.026872806
89 -0.10501142
90 -0.16016809
91 -0.16476447
92 -0.17855364
93 -0.1923428
94 -0.16476447


==> shapelet_2.txt <==
54 -5.7080094
55 -3.9797672
56 -2.357242
57 -1.1667772
58 -0.50949363
59 -0.26128864
60 -0.15097531
61 -0.11420419
62 -0.054451139
63 -0.026872806
64 -0.0084872505
65 0.037476637
66 0.11101886
67 0.17996469
68 0.28108525
69 0.36841664
70 0.49711552
71 0.66718191
72 0.93377246
73 1.2095558
74 1.5404958
75 1.8530502
76 2.1793939
77 2.4367917
78 2.5792797
79 2.5471049
80 2.3034964
81 1.8116827
82 1.2279413
83 0.69016385
84 0.32245274
85 0.092633305
86 -0.026872806
87 -0.10501142
88 -0.16016809
89 -0.16476447
90 -0.17855364
91 -0.1923428
92 -0.16476447


==> timeseries.txt <==
0 0.33530799
1 0.29815777
2 0.29815777
3 0.28887022
4 0.30744533
5 0.22385735
6 0.24243246
7 0.26100756
8 0.15884448
9 0.26100756
10 0.25172001
11 0.21456979
12 0.2331449
13 0.15884448
14 0.21456979
15 0.20528224
16 0.20528224
17 0.22385735
18 0.17741958
19 0.20528224
20 0.21456979
21 0.15884448
22 0.20528224
23 0.14026937
24 0.15884448
25 0.12169426
26 0.08454405
27 0.10311915
28 0.13098182
29 0.08454405
30 0.047393837
31 0.065968944
32 0.19599469
33 0.31673288
34 0.32602043
35 0.27958266
36 -0.10120702
37 -0.26838297
38 -0.26838297
39 -0.23123275
40 -0.15693233
41 -0.036194141
42 -0.073344354
43 -0.10120702
44 -0.10120702
45 -0.017619035
46 -0.017619035
47 -0.045481695
48 -0.026906588
49 0.00095607146
50 -0.0083314817
51 0.30744533
52 1.2733508
53 -1.9215674
54 -5.3765372
55 -6.0545286
56 -4.1412926
57 -2.553121
58 -1.4664773
59 -0.69561042
60 -0.15693233
61 0.028818731
62 0.14026937
63 0.14026937
64 0.17741958
65 0.16813202
66 0.22385735
67 0.21456979
68 0.21456979
69 0.25172001
70 0.32602043
71 0.26100756
72 0.40960841
73 0.38174575
74 0.54892171
75 0.52105905
76 0.66037234
77 0.74396033
78 0.93899894
79 1.1619002
80 1.3290762
81 1.644853
82 1.8677542
83 2.081368
84 2.2485439
85 2.1556684
86 1.9049044
87 1.4219517
88 0.89256117
89 0.49319639
90 0.20528224
91 0.05668139
92 -0.017619035
93 -0.10120702
94 -0.064056801
95 -0.10120702
96 -0.2033701
97 -0.10120702
98 -0.026906588
99 -0.09191946
100 -0.10120702
101 -0.054769248
102 -0.073344354
103 -0.064056801
104 -0.064056801
105 -0.11978212
106 -0.082631907
107 -0.19408255
108 -0.017619035
109 -0.15693233
110 -0.19408255
111 -0.15693233
112 -0.23123275
113 -0.16621988
114 -0.21265765
115 -0.22194521
116 -0.23123275
117 -0.28695808
118 -0.17550744
119 -0.23123275
120 -0.31482074
121 -0.28695808
122 -0.26838297
123 -0.28695808
124 -0.34268339
125 -0.25909541
126 -0.30553319
127 -0.37983361
128 -0.33339584
129 -0.35197095
130 -0.32410829
131 -0.31482074
132 -0.35197095
133 -0.32410829
134 -0.37983361
135 -0.40769627


==> timeseries_2.txt <==
0 -0.48046093
1 -0.47017723
2 -0.37762384
3 -0.42904238
4 -0.42904238
5 -0.4496098
6 -0.37762384
7 -0.31592159
8 -0.4496098
9 -0.31592159
10 -0.40847497
11 -0.33648901
12 -0.33648901
13 -0.26450305
14 -0.28507046
15 -0.28507046
16 -0.27478675
17 -0.26450305
18 -0.2130845
19 -0.2130845
20 -0.18223337
21 -0.13081483
22 -0.13081483
23 -0.038261447
24 -0.079396282
25 -0.079396282
26 -0.0999637
27 0.013157099
28 -0.007410319
29 0.033724517
30 0.044008226
31 0.054291934
32 0.1365616
33 0.28053353
34 0.28053353
35 0.31138465
36 0.1365616
37 0.023440808
38 -0.017694028
39 -0.089679991
40 -0.017694028
41 0.19826386
42 0.15712903
43 0.14684531
44 0.20854757
45 0.21883128
46 0.23939869
47 0.23939869
48 0.28053353
49 0.33195208
50 0.88727236
51 1.4014578
52 -2.6194724
53 -5.4680598
54 -5.9308267
55 -3.9357871
56 -2.4035145
57 -1.2928739
58 -0.45989351
59 0.15712903
60 0.32166837
61 0.45535659
62 0.49649142
63 0.51705883
64 0.54790996
65 0.55819368
66 0.54790996
67 0.68159818
68 0.61989592
69 0.60961222
70 0.71244931
71 0.74330043
72 0.80500269
73 0.90783978
74 1.0723791
75 1.2677696
76 1.4528764
77 1.6482668
78 1.8745084
79 1.9670618
80 1.9464944
81 1.7922387
82 1.46316
83 1.0620955
84 0.7021656
85 0.45535659
86 0.31138465
87 0.27024982
88 0.21883128
89 0.18798015
90 0.17769644
91 0.14684531
92 0.1365616
93 0.064575643
94 0.22911499
95 0.19826386
96 0.20854757
97 0.1365616
98 0.15712903
99 0.16741273
100 0.1365616
101 0.10571048
102 0.1365616
103 0.1262779
104 0.10571048
105 0.054291934
106 0.074859352
107 0.044008226
108 0.054291934
109 0.023440808
110 0.0028733899
111 0.0028733899
112 0.0028733899
113 -0.038261447
114 -0.048545156
115 -0.079396282
116 -0.058828865
117 -0.089679991
118 -0.0999637
119 -0.12053111
120 -0.12053111
121 -0.14109854
122 -0.11024741
123 -0.11024741
124 0.044008226
125 0.1262779
126 -0.11024741
127 -0.23365192
128 -0.33648901
129 -0.40847497
130 -0.58329802
131 -0.51131206
132 -0.38790755
133 -0.36734014
134 -0.37762384
135 -0.36734014

